Symmetry Breaking and Proton Decay in Spectral Pati-Salam Model

We show the scalar potential in the spectral Pati-Salam model does not provide a suitable vacuum to break to the standard model. We see this potential is proton decay free although diquark and leptoquark vertices exist.

==> vertexes6.json <==
{"title":"vertexes4","elements":{"anchors":{"1":{"id":1,"x":90,"y":180},"2":{"id":2,"x":150,"y":210},"3":{"id":3,"x":90,"y":240},"734":{"id":734,"x":600,"y":240},"823":{"id":823,"x":-420,"y":330},"1409":{"id":1409,"x":540,"y":330},"1666":{"id":1666,"x":570,"y":210},"2378":{"id":2378,"x":360,"y":270},"2737":{"id":2737,"x":540,"y":270},"2804":{"id":2804,"x":330,"y":210},"2939":{"id":2939,"x":450,"y":240},"3094":{"id":3094,"x":510,"y":210},"3648":{"id":3648,"x":180,"y":330},"3764":{"id":3764,"x":390,"y":210},"3774":{"id":3774,"x":270,"y":180},"3908":{"id":3908,"x":360,"y":330},"4079":{"id":4079,"x":240,"y":300},"4808":{"id":4808,"x":420,"y":300},"4886":{"id":4886,"x":750,"y":210},"4909":{"id":4909,"x":600,"y":300},"5121":{"id":5121,"x":450,"y":180},"5556":{"id":5556,"x":210,"y":210},"5709":{"id":5709,"x":480,"y":300},"6156":{"id":6156,"x":660,"y":210},"7831":{"id":7831,"x":600,"y":180},"8124":{"id":8124,"x":660,"y":300},"9261":{"id":9261,"x":180,"y":270},"9342":{"id":9342,"x":300,"y":300},"9394":{"id":9394,"x":270,"y":240}},"propagators":{"1":{"id":1,"kind":"fermion","label":"u","anchor1":2,"anchor2":1,"strokeWidth":2,"labelDistance":4.236760378420645,"labelLocation":0.8035087719298245,"arrow":-1},"2":{"id":2,"kind":"fermion","label":"e","anchor1":3,"anchor2":2,"strokeWidth":2,"labelDistance":-7.296642873946697,"labelLocation":0.16491228070175432},"53":{"id":53,"kind":"dashed","anchor1":2,"anchor2":5556,"strokeWidth":2,"label":"\\psi_1","labelDistance":-16.250000000000004,"labelLocation":0.4166666666666667},"98":{"id":98,"kind":"fermion","anchor1":734,"anchor2":6156,"strokeWidth":2,"label":"\\nu","labelDistance":-6.708203932499393,"labelLocation":0.17619047619047667},"314":{"id":314,"kind":"dashed","anchor1":4808,"anchor2":5709,"strokeWidth":2,"label":"6_{ij}^{\\frac{4}{3}}","labelDistance":-18.18181818181813,"labelLocation":0.3939393939393938},"1661":{"id":1661,"kind":"dashed","anchor1":6156,"anchor2":4886,"strokeWidth":2,"label":"3^{\\frac{2}{3}}","labelDistance":-20.909090909090878,"labelLocation":0.464646464646464},"2210":{"id":2210,"kind":"dashed","anchor1":4909,"anchor2":8124,"strokeWidth":2,"label":"6_{ij}^{-\\frac{2}{3}}","labelDistance":-18.18181818181813,"labelLocation":0.5606060606060604},"3079":{"id":3079,"kind":"fermion","anchor1":9261,"anchor2":4079,"strokeWidth":2,"label":"d^i","labelDistance":10.570503166362638,"labelLocation":0.16363636363636297},"3607":{"id":3607,"kind":"dashed","anchor1":4079,"anchor2":9342,"strokeWidth":2,"label":"\\psi_2","labelDistance":-20,"labelLocation":0.3787878787878782},"3961":{"id":3961,"kind":"dashed","anchor1":3094,"anchor2":1666,"strokeWidth":2,"label":"3^{-\\frac{4}{3}}","labelDistance":-10.000000000000002,"labelLocation":0.6282051282051271},"4262":{"kind":"fermion","id":4262,"anchor1":2737,"anchor2":4909,"strokeWidth":2,"label":"d^i","labelDistance":8.537714095908303,"labelLocation":0.1333333333333322},"5006":{"kind":"fermion","id":5006,"anchor1":3908,"anchor2":4808,"strokeWidth":2,"label":"u^j","labelDistance":-4.472135954999554,"labelLocation":0.16363636363636375},"6398":{"kind":"fermion","id":6398,"anchor1":5121,"anchor2":3094,"arrow":1,"strokeWidth":2,"label":"d","labelDistance":9.976303284229811,"labelLocation":0.16923076923076888},"7183":{"id":7183,"kind":"fermion","anchor1":3648,"anchor2":4079,"strokeWidth":2,"label":"u^j","labelDistance":-3.252462512726907,"labelLocation":0.1575757575757575},"7508":{"id":7508,"kind":"fermion","anchor1":2939,"anchor2":3094,"strokeWidth":2,"label":"e","labelDistance":-10.664324200383597,"labelLocation":0.1641025641025637},"7587":{"id":7587,"kind":"fermion","anchor1":9394,"anchor2":2804,"strokeWidth":2,"label":"\\nu","labelDistance":-11.925695879998887,"labelLocation":0.18888888888888916},"7797":{"id":7797,"kind":"fermion","anchor1":7831,"anchor2":6156,"strokeWidth":2,"label":"u","labelDistance":7.027642214999342,"labelLocation":0.2095238095238096},"8113":{"id":8113,"kind":"fermion","anchor1":3774,"anchor2":2804,"strokeWidth":2,"label":"d","labelDistance":2.6087459737497456,"labelLocation":0.13333333333333375},"8793":{"id":8793,"kind":"dashed","anchor1":2804,"anchor2":3764,"strokeWidth":2,"label":"\\psi_1","labelDistance":-14.210526315789478,"labelLocation":0.4122807017543863},"9715":{"kind":"fermion","id":9715,"anchor1":1409,"anchor2":4909,"strokeWidth":2,"label":"d^j","labelDistance":-3.2524625127269067,"labelLocation":0.21818181818181792},"9863":{"kind":"fermion","id":9863,"anchor1":2378,"anchor2":4808,"strokeWidth":2,"label":"u^i","labelDistance":7.318040653635654,"labelLocation":0.15757575757575715}},"text":{},"shapes":{}}}
